FactorSim: Generative Simulation via Factorized Representation

Generating simulations to train intelligent agents in game-playing and robotics from natural language input, from user input or task documentation, remains an open-ended challenge. Existing approaches focus on parts of this challenge, such as generating reward functions or task hyperparameters. Unlike previous work, we introduce FACTORSIM that generates full simulations in code from language input that can be used to train agents. Exploiting the structural modularity specific to coded simulations, we propose to use a factored partially observable Markov decision process representation that allows us to reduce context dependence during each step of the generation. For evaluation, we introduce a generative simulation benchmark that assesses the generated simulation code's accuracy and effectiveness in facilitating zero-shot transfers in reinforcement learning settings. We show that FACTORSIM outperforms existing methods in generating simulations regarding prompt alignment (e.g., accuracy), zero-shot transfer abilities, and human evaluation. We also demonstrate its effectiveness in generating robotic tasks.

==> prompts/gensim_subtask_prompt.txt <==
**Objective:** You are designing a training plan for a robotic arm in a simulation environment to complete a task. The task is `TARGET_TASK_NAME` and the description is `TARGET_TASK_DESCRIPTION`. This task should be completed in multiple subtasks. Each subtask should directly contribute to the structure of the given task, involving movements like positioning, rotating, and assembling different components of the simulation environment.

For this step, you are asked to break down the task `TARGET_TASK_NAME` into subtasks. We have already broken down the task into the following state variables: `STATE_VARIABLES`, use them to inform your subtask design. You will also need to determine the target poses for each existing state variable. You will return your final answer strictly using the given JSON format in **Output Format:**.

For example, if the task is "build a car," the subtasks break down could be the following:
```
{
    "subtask_list": [
        {
            "description": "Move the base of the car to the center.",
            "name": "build_car_base"
        },
        {
            "description": "Move the body block and place it on top of the car base",
            "name": "build_car_body"
        },
        {
            "description": "Place the four wheels of the car at the four courners of the car base.",
            "name": "build_car_wheels"
        }
    ]
}
```

Based on the examples, consider how you would break down the task, `TARGET_TASK_NAME`, into a list of subtasks.

**Important Notes for generating subtasks:**
1. In the "build a car" example, each subtask involves some position changes for each asset. Avoid providing subtasks like "Preparation of the Site," "Locate the position of the base," or "Final Inspections," since they don't give specific instruction for how to "move" the assets.
2. This simulation environment involves assets like "stacking," "corner," "ball," "sphere," "zone," "block," "pallet," "cylinder," "container," "bowl," "square," "box," "line," "insertion." The goal is to let the robotic arm learn from simple environments before applying the training to the real world. Keep your subtask descriptions simple, concise, and clear.
3. Only share the absolutely minimal requested subtasks, avoiding redundant subtasks.
4. Most tasks could be broken into two or three subtasks. If absolutely necessary, you may propose 4 subtasks. If one or two subtasks are sufficient, do not add more.
5. Make sure the subtask name is in snake_case, using underscores(`_`) to separate different words instead of dashes(`-`). Good example is "build_base", bad example is "build-base".
6. IMPORTANT Every subtask should involve position changes of the targeted assets, and your subtask description should include what are the targeted assets and where to put them as the target position.
Whether the robot accomplished the task will be evaluated with the target position.
7. Avoid tasks that do not require any pose changes of the assets in the simulation environment. The following are some bad examples and the reason why they are bad. DO NOT CREATE ANYTHING SIMILAR:
{"name": "grasp_sphere",
"description": "Descend the robotic arm to grasp the sphere carefully from its initial location without squeezing too hard to avoid deformation."}
Reject Reason: it doesn't involve robot moving the item to a target location. There is no clear target position to evaluate the completion of the subtask.

{"name": "identify_big_block",
"description": "Identify the big block among all blocks."}
Reject Reason: it doesn't involve robot moving the item to a target location. There is no clear target position to evaluate the completion of the subtask.

{"name": "assessing_stability",
"description": "Carefully touch the foundation to access the stability"}
Reject Reason: it doesn't involve robot moving the item to a target location. And touching an already established structure could accidentally break it.
8. Make sure to include stationary objects such as pallets as a goal.


**Output Format:**
- IMPORTANT: Make sure to return your answer to the subtask list of `TARGET_TASK_NAME` in the following JSON format:
```json
{
    "subtask_list": [
        {
            "description": "<SUBTASK_DESCRIPTION_HERE>",
            "name": "<SUBTASK_NAME_HERE>"
        },
        {
            "description": "<SUBTASK_DESCRIPTION_HERE>",
            "name": "<SUBTASK_NAME_HERE>"
        },
        ...
    ]
}
```

